Status of the MEDUSAE post-processing method to detect circumstellar objects in high-contrast multispectral images

The MEDUSAE method (Multispectral Exoplanet Detection Using Simultaneous Aberration Estimation) is dedicated to the detection of exoplanets and disks features in multispectral high-contrast images. The concept of MEDUSAE is to retrieve both the speckle field and the object map via a stochastic approach to inverse problem (taking into account the statistics of the noise) in the Bayesian framework (using parametric regularization). One fundamental aspect of MEDUSAE is that the model of the coronagraphic PSF is analytic and parametrized by the optical path difference which, contrary to the phase, is achromatic. The speckle field is thus estimated by a phase retrieval, using the spectral diversity to disentangle the planetary signal from the residual starlight. The object map is restored via a non-myopic deconvolution under adequate regularization. The basis of this MEDUSAE method have been previously published and validated on an inverse crime. In this communication, we present its application to realistic simulated data, in preparation for real data application. The solution we proposed to attempt bypassing the main differences between the model used for the inversion and the real data is not sufficient: it is now necessary to make the model of the coronagraphic PSF more realistic.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
